Understanding Inter-Concept Relationships in Concept-Based Models

Concept-based explainability methods provide insight into deep learning systems by constructing explanations using human-understandable concepts. While the literature on human reasoning demonstrates that we exploit relationships between concepts when solving tasks, it is unclear whether concept-based methods incorporate the rich structure of inter-concept relationships. We analyse the concept representations learnt by concept-based models to understand whether these models correctly capture inter-concept relationships. First, we empirically demonstrate that state-of-the-art concept-based models produce representations that lack stability and robustness, and such methods fail to capture inter-concept relationships. Then, we develop a novel algorithm which leverages inter-concept relationships to improve concept intervention accuracy, demonstrating how correctly capturing inter-concept relationships can improve downstream tasks.

==> figures/cub_tcav.drawio.txt <==
<mxfile host="app.diagrams.net" modified="2023-06-03T17:15:36.049Z" agent="Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/113.0.0.0 Safari/537.36" etag="QUSGfuoc3SU7oRZ5iQDx" version="21.3.2" type="device">
  <diagram name="Page-1" id="NDewDQXh8GJ2ohnPGecQ">
    <mxGraphModel dx="538" dy="323" grid="1" gridSize="10" guides="1" tooltips="1" connect="1" arrows="1" fold="1" page="1" pageScale="1" pageWidth="400" pageHeight="300" math="0" shadow="0">
      <root>
        <mxCell id="0" />
        <mxCell id="1" parent="0" />
        <mxCell id="YE2acT_Aik6SvZDj6w7w-6" value="" style="endArrow=none;html=1;rounded=0;" parent="1" edge="1">
          <mxGeometry width="50" height="50" relative="1" as="geometry">
            <mxPoint x="40" y="80" as="sourcePoint" />
            <mxPoint x="80" y="160" as="targetPoint" />
          </mxGeometry>
        </mxCell>
        <mxCell id="YE2acT_Aik6SvZDj6w7w-9" value="" style="endArrow=none;html=1;rounded=0;" parent="1" edge="1">
          <mxGeometry width="50" height="50" relative="1" as="geometry">
            <mxPoint x="80" y="160.32128023814005" as="sourcePoint" />
            <mxPoint x="120" y="79" as="targetPoint" />
          </mxGeometry>
        </mxCell>
        <mxCell id="YE2acT_Aik6SvZDj6w7w-12" value="" style="endArrow=none;html=1;rounded=0;" parent="1" edge="1">
          <mxGeometry width="50" height="50" relative="1" as="geometry">
            <mxPoint x="120" y="80" as="sourcePoint" />
            <mxPoint x="160" y="100" as="targetPoint" />
          </mxGeometry>
        </mxCell>
        <mxCell id="YE2acT_Aik6SvZDj6w7w-13" value="" style="endArrow=none;html=1;rounded=0;" parent="1" edge="1">
          <mxGeometry width="50" height="50" relative="1" as="geometry">
            <mxPoint x="80" y="160" as="sourcePoint" />
            <mxPoint x="100" y="200" as="targetPoint" />
          </mxGeometry>
        </mxCell>
        <mxCell id="YE2acT_Aik6SvZDj6w7w-15" value="" style="endArrow=none;html=1;rounded=0;" parent="1" edge="1">
          <mxGeometry width="50" height="50" relative="1" as="geometry">
            <mxPoint x="100" y="200" as="sourcePoint" />
            <mxPoint x="120" y="240" as="targetPoint" />
          </mxGeometry>
        </mxCell>
        <mxCell id="YE2acT_Aik6SvZDj6w7w-17" value="" style="endArrow=none;html=1;rounded=0;" parent="1" edge="1">
          <mxGeometry width="50" height="50" relative="1" as="geometry">
            <mxPoint x="120" y="240" as="sourcePoint" />
            <mxPoint x="162" y="220" as="targetPoint" />
          </mxGeometry>
        </mxCell>
        <mxCell id="YE2acT_Aik6SvZDj6w7w-18" value="" style="endArrow=none;html=1;rounded=0;" parent="1" edge="1">
          <mxGeometry width="50" height="50" relative="1" as="geometry">
            <mxPoint x="120" y="240" as="sourcePoint" />
            <mxPoint x="162" y="260" as="targetPoint" />
          </mxGeometry>
        </mxCell>
        <mxCell id="YE2acT_Aik6SvZDj6w7w-19" value="" style="endArrow=none;html=1;rounded=0;" parent="1" edge="1">
          <mxGeometry width="50" height="50" relative="1" as="geometry">
            <mxPoint x="100" y="200" as="sourcePoint" />
            <mxPoint x="120" y="160" as="targetPoint" />
          </mxGeometry>
        </mxCell>
        <mxCell id="YE2acT_Aik6SvZDj6w7w-21" value="" style="endArrow=none;html=1;rounded=0;" parent="1" edge="1">
          <mxGeometry width="50" height="50" relative="1" as="geometry">
            <mxPoint x="120" y="160" as="sourcePoint" />
            <mxPoint x="162" y="140" as="targetPoint" />
          </mxGeometry>
        </mxCell>
        <mxCell id="YE2acT_Aik6SvZDj6w7w-22" value="" style="endArrow=none;html=1;rounded=0;" parent="1" edge="1">
          <mxGeometry width="50" height="50" relative="1" as="geometry">
            <mxPoint x="120" y="160" as="sourcePoint" />
            <mxPoint x="162" y="182" as="targetPoint" />
          </mxGeometry>
        </mxCell>
        <UserObject label="&lt;font style=&quot;font-size: 32px;&quot;&gt;Plain Head Pattern&lt;/font&gt;" placeholders="1" name="Variable" id="YE2acT_Aik6SvZDj6w7w-23">
          <mxCell style="text;html=1;strokeColor=none;fillColor=none;align=left;verticalAlign=middle;whiteSpace=wrap;overflow=hidden;fontSize=24;" parent="1" vertex="1">
            <mxGeometry x="90" width="290" height="40" as="geometry" />
          </mxCell>
        </UserObject>
        <UserObject label="&lt;font style=&quot;font-size: 32px;&quot;&gt;Small Head&amp;nbsp;&lt;/font&gt;" placeholders="1" name="Variable" id="YE2acT_Aik6SvZDj6w7w-24">
          <mxCell style="text;html=1;strokeColor=none;fillColor=none;align=left;verticalAlign=middle;whiteSpace=wrap;overflow=hidden;" parent="1" vertex="1">
            <mxGeometry x="162" y="40" width="238" height="40" as="geometry" />
          </mxCell>
        </UserObject>
        <UserObject label="&lt;font style=&quot;font-size: 32px;&quot;&gt;White Breast&lt;/font&gt;" placeholders="1" name="Variable" id="YE2acT_Aik6SvZDj6w7w-27">
          <mxCell style="text;html=1;strokeColor=none;fillColor=none;align=left;verticalAlign=middle;whiteSpace=wrap;overflow=hidden;" parent="1" vertex="1">
            <mxGeometry x="162" y="80" width="238" height="40" as="geometry" />
          </mxCell>
        </UserObject>
        <UserObject label="&lt;font style=&quot;font-size: 32px;&quot;&gt;Grey Underpart&lt;/font&gt;" placeholders="1" name="Variable" id="YE2acT_Aik6SvZDj6w7w-28">
          <mxCell style="text;html=1;strokeColor=none;fillColor=none;align=left;verticalAlign=middle;whiteSpace=wrap;overflow=hidden;" parent="1" vertex="1">
            <mxGeometry x="162" y="122" width="228" height="40" as="geometry" />
          </mxCell>
        </UserObject>
        <UserObject label="&lt;font style=&quot;font-size: 32px;&quot;&gt;White Belly&lt;/font&gt;" placeholders="1" name="Variable" id="YE2acT_Aik6SvZDj6w7w-29">
          <mxCell style="text;html=1;strokeColor=none;fillColor=none;align=left;verticalAlign=middle;whiteSpace=wrap;overflow=hidden;" parent="1" vertex="1">
            <mxGeometry x="162" y="164" width="238" height="38" as="geometry" />
          </mxCell>
        </UserObject>
        <UserObject label="&lt;font style=&quot;font-size: 32px;&quot;&gt;Grey Crown&lt;/font&gt;" placeholders="1" name="Variable" id="YE2acT_Aik6SvZDj6w7w-30">
          <mxCell style="text;html=1;strokeColor=none;fillColor=none;align=left;verticalAlign=middle;whiteSpace=wrap;overflow=hidden;" parent="1" vertex="1">
            <mxGeometry x="162" y="202" width="178" height="38" as="geometry" />
          </mxCell>
        </UserObject>
        <UserObject label="&lt;font style=&quot;font-size: 32px;&quot;&gt;Striped Tail&lt;/font&gt;" placeholders="1" name="Variable" id="YE2acT_Aik6SvZDj6w7w-31">
          <mxCell style="text;html=1;strokeColor=none;fillColor=none;align=left;verticalAlign=middle;whiteSpace=wrap;overflow=hidden;fontSize=24;" parent="1" vertex="1">
            <mxGeometry x="162" y="242" width="228" height="38" as="geometry" />
          </mxCell>
        </UserObject>
        <mxCell id="jLj9tPryjxdy-ZuIR9js-1" value="" style="endArrow=none;html=1;rounded=0;" parent="1" edge="1">
          <mxGeometry width="50" height="50" relative="1" as="geometry">
            <mxPoint x="40" y="80" as="sourcePoint" />
            <mxPoint x="80" y="14" as="targetPoint" />
          </mxGeometry>
        </mxCell>
        <mxCell id="jLj9tPryjxdy-ZuIR9js-2" value="" style="endArrow=none;html=1;rounded=0;" parent="1" edge="1">
          <mxGeometry width="50" height="50" relative="1" as="geometry">
            <mxPoint x="120" y="80" as="sourcePoint" />
            <mxPoint x="161" y="60" as="targetPoint" />
          </mxGeometry>
        </mxCell>
      </root>
    </mxGraphModel>
  </diagram>
</mxfile>

